Streams on FIRE: Populations of Detectable Stellar Streams in the Milky Way and FIRE

We present the first detailed study comparing the populations of stellar streams in cosmological simulations to observed Milky Way dwarf galaxy streams. In particular, we compare streams identified around Milky Way analogs in the FIRE-2 simulations to stellar streams observed by the Southern Stellar Stream Spectroscopic Survey (S5). For an accurate comparison between the stream populations, we produce mock Dark Energy Survey (DES) observations of the FIRE streams and estimate the detectability of their tidal tails and progenitors. The number and stellar mass distributions of detectable stellar streams is consistent between observations and simulations. However, there are discrepancies in the distributions of pericenters and apocenters, with the detectable FIRE streams, on average, forming at larger pericenters (out to > 110 kpc) and surviving only at larger apocenters (> 40 kpc) than those observed in the Milky Way. We find that the population of high-stellar mass dwarf galaxy streams in the Milky Way is incomplete. Interestingly, a large fraction of the FIRE streams would only be detected as satellites in DES-like observations, since their tidal tails are too low-surface brightness to be detectable. We thus predict a population of yet-undetected tidal tails around Milky Way satellites, as well as a population of fully undetected low surface brightness stellar streams, and estimate their detectability with the Rubin Observatory. Finally, we discuss the causes and implications of the discrepancies between the stream populations in FIRE and the Milky Way, and explore future avenues for tests of satellite disruption in cosmological simulations.

==> satellite_properties.csv <==
halo_name,ra_dec,rh,ell,theta,dist,sb,Mv,rho,is_stream,sat_detectability
Romeo,"(61.97, -13.61)",0.275674309816356,0.0077045448766939,82.54396961060752,136.55339175617675,30.4102732439352,-8.587785132075819,25000000.0,True,True
Romeo,"(103.54, -32.71)",1.5237963306479032,0.1545252947339921,118.06815459481092,61.652295607638855,25.2147896105172,-15.915419182371696,3780000.0,True,True
Romeo,"(96.97, -66.55)",0.3539803433432901,0.1274050672553235,138.07813779043613,180.30076698759297,29.96932499657817,-10.288508469550823,9100000.0,True,True
Romeo,"(109.70, 41.32)",0.2411870552929965,0.2564304925338255,18.21318089669986,208.1284896636957,29.713301010771648,-10.073833399033337,15000000.0,True,True
Romeo,"(57.63, 51.21)",0.5106247308269107,0.1013438259882424,110.0946110483413,95.87670532122809,31.720001272601465,-7.659682024022566,15600000.0,True,True
Romeo,"(314.97, 42.80)",0.8996961791658163,0.1068833163806644,75.27654460970291,60.6398009091197,29.802019110192205,-9.706531751882904,12600000.0,True,True
Romeo,"(266.79, 47.80)",0.6425961141808966,0.1658427975250363,86.21709847689188,62.640843754732536,31.291834560974262,-7.550614906697925,22400000.0,True,True
Romeo,"(247.78, 24.90)",0.5409555491564222,0.0099103067098087,100.81391436273856,114.26593282631607,28.9011128476488,-11.064057229817752,9780000.0,True,True
Romeo,"(79.10, -39.73)",0.1486617904499436,0.3706445746082884,9.156247310220529,254.7429753901569,30.58932575892117,-8.581181066878166,24700000.0,False,True
Romeo,"(21.18, 48.15)",0.8691002270242769,0.3262729348778105,167.98132892383623,93.02184154788958,25.041759895672897,-15.447182837914,5430000.0,False,True
Romeo,"(250.93, 59.11)",0.55124050660176,0.1236878352182515,23.505163326996367,65.85747711457019,31.06789673085781,-7.580426540264057,26700000.0,False,True
Romeo,"(196.41, 49.57)",0.1680296163222536,0.1011079777382785,86.24518310983171,290.0621325532006,33.887608750667454,-5.8410679938729695,15700000.0,False,False
Romeo,"(224.28, 35.79)",1.5529565735551292,0.3896859037093917,132.88840557415136,50.125711376614,28.20319859485741,-12.003020302312818,5900000.0,False,True
Romeo,"(263.52, -28.73)",0.6219053659122908,0.0865951357449751,7.435677851075458,87.62045157120647,30.940304015035448,-8.655674910533158,12700000.0,False,True
Romeo,"(200.63, 7.63)",0.2303808283730087,0.1848299283852101,63.655179821430494,285.3669514821328,30.27728475614023,-10.134842019268774,8550000.0,False,True
Juliet,"(66.04, 40.12)",0.8349254160155948,0.2768831158681502,63.18072293374847,88.66850601180482,24.05337460418848,-16.352969932337277,6600000.0,True,True
Juliet,"(245.57, 46.87)",0.5976408314693924,0.1070881762780215,11.31122466387185,75.1856101632742,29.8431900205182,-9.295223249554944,18400000.0,True,True
Juliet,"(274.34, 27.03)",1.586795514958101,0.2642543716503696,178.11540246140947,36.64296260201155,30.594756604456727,-8.944956114987619,11000000.0,True,False
Juliet,"(103.52, -8.79)",0.5691640318217481,0.0363498504606398,137.84474852973244,86.14789534394383,29.860902747241184,-9.531438836079989,15600000.0,True,True
Juliet,"(97.99, -22.20)",0.4419440428786146,0.0115686536569284,125.4527450087795,100.74394481796008,29.32293966801062,-9.88790340846657,18700000.0,True,True
Juliet,"(137.41, -53.61)",0.4954308000829549,0.0683140432286499,176.50765550068564,103.66301238141484,28.90228022026947,-10.611842251067916,14300000.0,True,True
Juliet,"(189.06, -52.03)",0.9095385616152653,0.0914341827618569,142.68918632780074,53.13289526598973,31.83545262832054,-7.436471220095282,16000000.0,True,True
Juliet,"(54.38, -57.77)",0.3791778511420871,0.2358491172147847,164.638691051646,155.9078921350105,27.98920007499359,-11.998288825045243,10700000.0,True,True
Juliet,"(233.33, 35.83)",0.1447139891236633,0.1386662593560196,42.64250728751804,229.0337108298893,31.38946608136342,-7.519346672456511,30600000.0,False,True
Juliet,"(291.61, 51.09)",0.7851769803810236,0.2553656304111935,11.484975661833769,71.76859179953453,31.510538767014104,-8.071232695444383,11800000.0,False,True
Juliet,"(166.53, 9.99)",0.2762248182695025,0.3440187703639628,98.39729377174044,179.8258801882191,29.143550231149447,-10.50833915249912,15200000.0,False,True
Juliet,"(65.75, -37.66)",0.306238454039746,0.1095837562013988,164.53558247387463,129.57507770624636,31.325641915902395,-7.693970295355279,22900000.0,False,True
Juliet,"(251.67, -29.29)",0.7395914401007561,0.1809149046533492,101.84911006198602,70.5458549420199,32.34144221624264,-7.066075561646432,13900000.0,False,True
Juliet,"(177.29, -58.62)",0.318385164059258,0.1585547666415888,64.80633154062534,121.1791729834218,31.172214585817528,-7.757507146756432,24000000.0,False,True
Juliet,"(22.16, -24.88)",0.230472658689139,0.1030465408134251,133.19830905593705,194.1205755307428,31.566138909709423,-7.943148366144647,18600000.0,False,True
Juliet,"(36.32, -44.97)",0.1654136183330269,0.2231744088978346,94.4103555060417,210.691173218666,30.116932482159925,-8.857272215534298,28400000.0,False,True
Juliet,"(43.08, -45.87)",0.1391772658291222,0.1968636410150261,179.8187861688815,264.2280737492126,28.376985939064493,-10.880045496917528,26100000.0,False,True
Juliet,"(226.45, -64.79)",0.4147759188867302,0.1002463032955854,22.56894302444957,209.02055423380165,24.90806542176769,-16.25272487127816,4600000.0,False,True
Romulus,"(179.50, 1.67)",0.5260394634953085,0.0125627698434861,48.746645219926585,223.5007470063055,32.3906598177154,-9.423559010313134,8040000.0,True,False
Romulus,"(326.00, -69.09)",0.7899852870670885,0.1197892028267017,2.6406259679952617,62.43622689827619,30.83796309625572,-8.496411285566989,11400000.0,True,True
Romulus,"(354.88, -40.56)",0.7217042925268917,0.2886136481961771,111.88050313960228,182.20118599193376,25.46942539595432,-16.4171220213943,7370000.0,True,True
Romulus,"(303.41, 19.69)",0.2739470937922271,0.0282094565401001,160.01915523239495,185.85892334454465,31.000775379817885,-8.785043635289526,11400000.0,True,True
Romulus,"(339.35, -2.25)",0.229064187901863,0.0935064745665028,97.1321274947835,288.4253971903826,32.19819844679238,-8.279823923426246,10700000.0,True,True
Romulus,"(115.22, 7.64)",0.1588578057669864,0.0678697416029399,69.12572276881386,257.35071417284325,31.50077917968412,-7.948341728164754,11800000.0,True,True
Romulus,"(13.77, -3.48)",0.3099187521213656,0.0774947457730001,88.35876994635935,229.51952454406248,32.07495356908368,-8.55481337439102,10500000.0,False,True
Romulus,"(264.53, -3.97)",1.33760561050758,0.2283885980087586,128.7814571758526,150.04079442197892,29.788053588232795,-12.767040845767244,4630000.0,False,False
Romulus,"(323.75, 25.95)",0.2296978112038626,0.17303478640676,133.53898046853485,197.43463907699035,31.278519364715528,-8.26107836980487,11800000.0,False,True
Remus,"(354.51, 49.82)",0.6773853727915266,0.0315895502181661,113.4680690872132,90.17271343790026,31.893836244295937,-8.012412508735125,10900000.0,True,True
Remus,"(324.18, 27.70)",0.9330192098849188,0.2029947226950591,63.75501267496336,122.55057176563004,31.056683696914543,-10.35655710102101,8200000.0,True,True
Remus,"(301.96, 21.86)",1.2787071923992268,0.1436789677491479,138.45626108251312,108.8471549361672,29.17107919123444,-12.544901050639174,7020000.0,True,True
Remus,"(317.68, -68.29)",1.0822131995841309,0.2092623346636357,112.74996090108522,126.34361541874785,28.870048245554024,-12.834146332909654,7140000.0,True,True
Remus,"(271.06, 44.73)",0.3786203773248354,0.3669590990815994,66.7582055796722,152.6970934105211,31.252661581610298,-8.650249292746413,11100000.0,True,True
Remus,"(132.04, 49.64)",1.169086995723842,0.0623019843534902,8.917910446334517,205.8047769771992,31.21232208888355,-11.991187897905954,3610000.0,True,False
Remus,"(171.03, 68.60)",0.3071842297926979,0.0295525240049284,17.514128956893344,164.21579289389288,28.02651248852763,-11.638048592540729,11300000.0,True,True
Remus,"(79.75, -35.86)",0.2515055330933503,0.2255620476810191,18.824542692352274,200.51011219003087,28.965646816620872,-10.838789361378916,11300000.0,False,True
Remus,"(102.78, -34.76)",2.6041061072362472,0.4025665100379795,99.4376751914709,33.92989642280496,26.664439061879964,-13.84782300354832,9580000.0,False,True
Thelma,"(52.18, -79.02)",0.6696406270265856,0.0145046690237894,119.93050265947844,87.86214218202784,30.628885006118946,-9.168624462591602,2250000.0,True,True
Thelma,"(78.77, -72.69)",0.751657762466745,0.10155304467717,86.73723594915448,85.68844365821431,29.781060215969468,-10.214334133865098,2440000.0,True,True
Thelma,"(50.32, 9.00)",0.3608009278137618,0.1331369699534377,16.28835163321544,179.04013654209044,29.466406060861345,-10.809859134951676,2450000.0,True,True
Thelma,"(56.56, 2.29)",0.7035359239651648,0.0704779792832856,86.80929453930872,66.00299738241786,30.304969728390688,-8.908693403998301,1940000.0,True,True
Thelma,"(9.57, 34.41)",0.3144225977279624,0.0624696617356299,29.81668616614801,159.7048114460742,30.824549320002177,-8.881838173340999,2040000.0,True,True
Thelma,"(44.68, -25.02)",0.6742724695490482,0.3255849387929178,70.2105654121353,153.16714163441833,27.009584055837507,-14.157664658309514,1850000.0,False,True
Thelma,"(88.78, -79.16)",0.2362689666889079,0.0299364603874209,141.18457867892886,164.42154657365364,29.27358922069582,-9.885608527620784,1900000.0,False,True
Thelma,"(68.62, -65.03)",0.5808249520737765,0.2566704531078373,73.2830599301691,103.40687874400776,29.04364373439685,-10.836354620267414,2290000.0,False,True
Thelma,"(299.17, 19.27)",2.5449064804733155,0.3745151930719311,135.79842694851578,119.59259637257276,29.295252663389604,-14.045267303953963,178000.0,False,False
Thelma,"(128.24, -10.71)",0.2276879996105018,0.3180743097919213,66.49624708248393,201.8702769527095,28.68501544187414,-10.884422496191224,1920000.0,False,True
Thelma,"(186.45, 26.37)",0.3168990521065302,0.1157002415569633,93.63160368654464,198.0622530390825,32.84890766310197,-7.410254910296295,2400000.0,False,False
Thelma,"(328.70, 85.46)",0.3327235024758074,0.1122307973393115,125.9231877949895,231.52813555910376,27.448631483140574,-13.293900839864158,2530000.0,False,True
Louise,"(276.74, -7.46)",0.2302823191439981,0.119190515790511,12.353057569149874,196.451442444408,31.622101700666303,-7.863654344793712,1890000.0,True,True
Louise,"(242.13, 17.80)",1.5182258671817257,0.2536999156230964,125.56504275090477,32.74635260892966,31.564315385625783,-7.685578908083824,2020000.0,True,False
Louise,"(228.49, 62.82)",0.935151115126123,0.0972340947741472,6.674669227689082,57.59817875731866,31.06170717475152,-8.396792643532194,2130000.0,True,True
Louise,"(83.70, 42.39)",1.200493489347067,0.3939508440531181,22.921475341987176,104.62260806843562,25.731311695933265,-15.865060106537268,1250000.0,True,True
Louise,"(0.28, 32.42)",0.4462772923290499,0.0574644055255019,27.91538917614736,251.3637047293064,33.113340574899865,-8.523544697544917,1590000.0,True,False
Louise,"(256.93, -24.47)",0.2304402547808027,0.2320500682275555,8.28220255440234,161.79315863929423,29.99269795463958,-8.994445728139185,1650000.0,False,True
Louise,"(316.54, 7.89)",1.164451194266808,0.1910027572885588,91.08366437045858,179.2777436643955,25.95549487575166,-16.849788702244815,392000.0,False,True
Louise,"(267.80, -23.61)",0.3877910680824529,0.0119662706000132,138.52454766607056,103.5268405809759,31.610405074508584,-7.4189144760604515,1900000.0,False,True
Louise,"(83.06, 36.70)",0.3591507608179461,0.3401549683712036,41.35568117416514,252.08434070557675,28.351966083595407,-12.764123539776932,2260000.0,False,True
Louise,"(87.20, 41.87)",0.619736296680836,0.2925250774967181,23.16135800905138,81.12050234988573,29.71426072381123,-9.655209886605874,2050000.0,False,True
Louise,"(315.25, 56.39)",0.114060096220725,0.0229122612580288,109.86859934981,267.8186632749612,30.72309101878489,-8.07580328093679,1640000.0,False,True
Louise,"(29.00, 42.78)",0.3778739016983467,0.3250279633400432,72.21745355654936,164.7258941509458,28.32701180078855,-11.752522000023728,2360000.0,False,True
m12b,"(152.53, -35.78)",0.4625676860458627,0.0924175769881405,18.24266811409955,119.64371821414764,31.28917904970124,-8.458197878873168,17100000.0,True,True
m12b,"(102.42, -20.00)",0.5168134723356406,0.0268411299300636,167.9681181928389,125.43354625629853,30.19432520748909,-9.89190538428129,16300000.0,True,True
m12b,"(107.81, -11.29)",0.9122956073284896,0.1267460619016975,165.5063713698495,107.94407987677135,30.30883125932027,-10.72024453846661,12800000.0,True,True
m12b,"(340.48, 38.49)",0.7504309450632308,0.0426964566659991,140.94906466543773,146.8813835223599,30.05428275050668,-11.259338690007173,11700000.0,True,True
m12b,"(288.79, 74.80)",0.3377924440020075,0.1675005574932675,19.907145064002464,231.97563858088927,26.227615427888693,-14.613953541244047,15000000.0,True,True
m12b,"(298.88, 49.50)",0.253076185803087,0.1247430016456522,103.6208697592603,260.13410267278283,30.157261137082426,-10.318629861364446,16300000.0,False,True
m12b,"(224.56, 41.65)",0.11734196036776,0.3799205115110118,48.483162531193976,295.2656694378178,28.77515166474857,-10.336197815600327,19900000.0,False,True
m12c,"(357.12, -10.71)",1.2835643499192797,0.088872869544244,92.99983704619947,52.16365494906216,31.2052884792638,-8.736918113912193,26300.0,True,True
m12c,"(226.75, 6.90)",1.4997985257841533,0.2964832022110966,163.53904852585384,140.043852255032,32.59071120380982,-10.015873137978804,24200.0,True,False
m12c,"(263.26, 5.13)",0.7152207160807367,0.0850450933910066,138.45948501504137,83.04519337874449,31.226578902568427,-8.533688657619837,22600.0,True,True
m12c,"(279.00, 1.19)",1.4647256487727685,0.233815556839858,27.45428119943321,45.402324925262,31.56965396704784,-8.313958564174197,26900.0,True,False
m12c,"(137.54, -17.05)",0.7473421083735635,0.0885017382631133,24.513867075433307,98.41761673408492,32.168656491704866,-8.177618264594884,23800.0,True,True
m12c,"(301.55, 32.42)",0.2417647917254553,0.1061918829145545,39.50084010605124,264.4310468104923,31.39152350713786,-8.942114480381854,30200.0,False,True
m12c,"(272.59, -19.13)",1.0551060303891122,0.163607029318971,61.12944034104783,104.16147741348864,25.682998130387624,-15.640642208500836,22600.0,False,True
m12c,"(28.35, 9.55)",0.5251807408794205,0.1959451821782319,148.53367520704515,148.80434149350992,28.78233791602604,-11.832018319970242,19900.0,False,True
m12c,"(31.19, 2.65)",0.9366151001323348,0.143813566388938,125.83009198184934,60.29672326302549,31.340138938465177,-8.286896188361563,26300.0,False,True
m12c,"(319.99, -8.25)",1.8721644363878904,0.1911577745457307,81.80474717224104,99.34880282278571,27.234664761000587,-15.283774487036382,24300.0,False,True
m12c,"(276.22, -19.99)",0.582553261358545,0.201051126919733,153.62590026028755,180.20091204965155,26.85273274453348,-14.476764379602178,24600.0,False,True
m12c,"(79.05, -23.81)",0.2893086628727463,0.0811330428057723,6.877317310559894,221.5448936351114,30.81521841188581,-9.590072102356576,30000.0,False,True
m12c,"(77.32, 66.72)",1.431742024037172,0.2878231058083739,82.82999903479453,45.69357644813998,29.952365712647985,-9.862149316486876,28200.0,False,True
m12f,"(327.03, 41.95)",0.8745213136225557,0.1948070177886296,179.74552848269855,189.1985872111049,26.431142673319737,-15.946459861492926,1200000.0,True,True
m12f,"(34.24, 38.07)",0.4532437081409115,0.0715084205637874,68.52425231040674,195.45103336813173,30.10647135087552,-10.924686299359124,1870000.0,True,True
m12f,"(82.47, -36.58)",0.7594639163568908,0.0919347341952778,19.68120990156297,120.45189171141564,29.687451886266697,-11.156427444560872,1860000.0,True,True
m12f,"(258.36, 66.49)",0.6388007696004783,0.0898900192000637,161.95029128666425,137.59014409040998,31.37938384629024,-9.466051146083403,1880000.0,False,True
m12f,"(221.20, -33.89)",0.1726824031310446,0.1273548288742149,54.30590947850972,290.34772585493903,30.72929117145441,-9.171766358211563,2140000.0,False,True
m12f,"(112.53, -39.22)",0.4188950235156339,0.0671648841504563,68.27265126407474,140.27017131158854,31.86291883347119,-8.078613030429853,2180000.0,False,True
m12f,"(24.11, 10.16)",0.3916043170555253,0.0277973708528911,176.28214071325615,156.90573233116046,29.51710212985489,-10.590374970645165,2130000.0,False,True
m12f,"(102.37, -75.63)",0.2030478510401928,0.1999634529597691,32.42857523676422,208.15317067825148,30.481120006990515,-8.932058991381538,2320000.0,False,True
m12i,"(219.87, 12.08)",1.2415414029643983,0.1574033499823601,0.1828383825115899,103.96520102939148,32.162293763029346,-9.3418003625736,3470000.0,True,False
m12i,"(309.08, 54.16)",0.8724935644538769,0.1976367681991219,148.95603502047535,141.99969396256904,30.410628229352834,-11.152142032566578,3600000.0,True,True
m12i,"(112.79, 53.90)",1.1685581705402617,0.2091935189729976,75.44950876622951,153.43393486788605,27.862198084781586,-14.527229500649993,2290000.0,True,True
m12i,"(305.90, -65.27)",0.4215772109619637,0.1447857993919389,129.3057536204413,128.41930216079328,29.849367951938948,-9.865336311617313,6230000.0,True,True
m12i,"(72.80, 15.00)",0.6361323292019369,0.1826932524668983,107.21047199953152,109.9656965706529,28.610050403113853,-11.592246859507329,5600000.0,True,True
m12i,"(47.40, -25.69)",0.7029023900177047,0.3899142779252255,63.56157123638283,159.37885279880737,28.246960114109505,-13.133036219118738,3980000.0,True,True
m12i,"(260.98, 13.59)",0.3205514354938636,0.2602957368975458,139.99352113932986,238.3902838508029,25.130678567309328,-15.670197066569887,5380000.0,False,True
m12i,"(64.91, -81.92)",0.2778737465846521,0.0704477794766326,130.13328169128647,209.86187844184977,31.562940945720182,-8.610969774186863,6050000.0,False,True
m12i,"(89.84, 33.86)",0.1833912912496557,0.2355264655509874,30.1488219246081,278.6946911474721,32.07034292393462,-7.792218201512919,6410000.0,False,True
m12m,"(145.65, 44.67)",0.6526727797488714,0.0688253684848607,162.50267911014708,137.12052920511877,32.621968329234406,-8.329222382808268,3850000.0,True,True
m12m,"(148.09, -27.65)",0.8719441232031688,0.2526958701809121,179.9951134669965,133.4887919601137,27.14334947720852,-14.273287290954222,2950000.0,True,True
m12m,"(221.71, -53.99)",1.567638404320146,0.2236224252020062,124.61618822070778,122.42264200459056,26.79060500703998,-15.73080972662455,1480000.0,True,True
m12m,"(295.22, 1.72)",0.3765985117755391,0.1003956813681785,129.74676289070996,189.3569072271813,28.042511750459923,-12.43210273414709,4370000.0,True,True
m12m,"(325.05, 16.82)",0.2609632356012316,0.0602455385566597,98.31249246129708,292.6114386912223,28.91393478754429,-11.915835409925815,4300000.0,True,True
m12m,"(153.96, -16.97)",0.2338105482316825,0.1959958556677531,98.42681624843068,233.1803708767169,31.234313881385702,-8.736559158030968,4890000.0,False,True
m12m,"(247.84, -46.09)",0.9613754164330596,0.2106267811608654,114.38504323271064,170.81115890308212,27.29108504441105,-14.922860638604323,1920000.0,False,True
m12m,"(212.23, -50.72)",0.3491701310363972,0.3361276556630242,152.36687209202765,225.71381737378096,28.08701311867668,-12.68532450708707,4230000.0,False,True
m12m,"(222.81, -57.94)",0.4737869928801742,0.3098384858604378,82.84900477199095,228.2927874118532,24.242343092008504,-17.285220801532926,3180000.0,False,True
m12m,"(222.53, -66.57)",0.2076110187071331,0.2004961824608808,63.31478981825225,240.1780540635337,29.398694842414688,-10.441937145804491,5330000.0,False,True
m12m,"(122.17, 73.93)",0.1752976845098561,0.2090385936544077,170.40042327828132,290.60890130605827,32.04952829300221,-7.81162505063227,5270000.0,False,True
m12m,"(50.84, -6.45)",0.2503977129971643,0.1105614421403536,33.381921528048935,195.8225840156367,30.89646960965428,-8.790189604153944,5410000.0,False,True
m12m,"(319.49, -68.87)",0.6911770655487006,0.3241469305203072,60.59880796580819,194.6370882512801,29.649424062173708,-12.221334104461077,2460000.0,False,True
m12m,"(293.21, -15.81)",0.1855717484767123,0.0551900797470097,159.08561300542507,265.7915024867485,31.2403197575806,-8.568351954313187,5370000.0,False,True
m12m,"(283.20, -34.33)",0.4461455354656667,0.5152338652262676,33.536631559700695,215.24948524964665,27.65354085504765,-13.506468303899084,3620000.0,False,True
m12r,"(110.08, 55.48)",0.5054933274437106,0.0912139983658368,163.34214681050037,132.86124137131068,31.221320841714192,-8.924115377938968,4660000.0,True,True
m12r,"(348.46, -55.36)",0.6440350579951102,0.1523307864289392,159.06486334193468,108.30623783411043,32.19046935368705,-7.991326208639382,4500000.0,False,True
m12r,"(287.20, -58.00)",9.999977215002229,0.6794228332984731,146.523332005618,28.12016221339452,33.19827270338126,-9.918098855106354,203000.0,False,False
m12r,"(81.69, -22.47)",0.2121438234049402,0.0921442049686047,156.7182765964717,208.47851596463488,28.85280758576596,-10.692787258331268,6580000.0,False,True
m12r,"(322.08, 27.73)",0.3682199330351294,0.3902956184870948,41.96036871523616,172.3250128425677,25.524067937787905,-14.581479651689026,4990000.0,False,True
m12w,"(352.64, -17.24)",0.6466105354648961,0.4560896527382451,92.46205808612254,131.01263964268753,24.536743296616308,-16.88228723479853,181000.0,True,True
m12w,"(224.38, -26.12)",0.616489591941524,0.1292006960006348,162.2713730921584,87.92329221720283,31.08878933824881,-8.526175000296337,165000.0,True,True
m12w,"(7.88, 49.01)",0.3396356618734655,0.27239523652193,107.75585130312024,244.2054741560756,32.511266482741725,-8.418883556594292,181000.0,False,False
m12w,"(12.05, 47.38)",0.3472572728529182,0.137869165460508,12.965878151214644,177.63168827850717,32.00588330584788,-8.173177028802122,171000.0,False,True
m12w,"(138.68, 1.53)",0.1801164958807286,0.245526848959742,57.32665606449871,252.9901318922092,34.47854420956102,-5.5255315697536345,148000.0,False,False
m12w,"(139.91, -27.82)",0.4570398798228787,0.4210448975191752,65.82449797287072,126.91289444981813,27.118195992347523,-12.658552025121596,161000.0,False,True
m12w,"(74.59, -17.03)",0.8913537799411632,0.3753383986279426,48.8539495878785,115.12016527076932,27.131734516936703,-13.859999982112098,171000.0,False,True
m12w,"(15.54, -35.67)",0.1488490449689996,0.2895735696982197,74.11884698262801,291.8772885542168,31.357658052233127,-8.09177311904434,170000.0,False,True
m12w,"(7.75, -30.92)",0.3395297275001198,0.145866188972052,138.92904077469225,122.199167007706,29.481553896127043,-9.632061170339297,122000.0,False,True
m12w,"(20.98, -33.96)",0.6781359947601397,0.0373813242120163,149.57824774805962,99.27475086754716,31.558144989039832,-8.62963398581395,172000.0,False,True
m12w,"(35.16, -19.72)",0.4718196218801119,0.5068469679775076,105.96026182411804,238.3409197110134,27.75131003336898,-13.745756868777534,172000.0,False,True
m12w,"(53.95, -15.41)",0.5802611516889192,0.4439557648108096,96.66347118275868,242.47009957913843,24.107664662249576,-17.863675597687187,189000.0,False,True
m12w,"(268.75, -68.30)",0.3826458146241722,0.2170408252160353,126.8599825769879,112.5907962442116,29.9095502753343,-9.250904029889028,175000.0,False,True


==> stream_properties.csv <==
halo_name,log_stellar_mass,r_peri,r_apo,des_sb_lim,lsst_sb_lim
Romeo,6.0,26.454799559589016,158.9567818864714,38,37
Romeo,8.6,41.92687466802161,65.82413708256678,30,30
Romeo,6.6,65.02152732187889,219.6832765797611,38,37
Romeo,6.6,63.36452209497824,252.93307608456013,99,37
Romeo,5.8,17.6750846190662,157.30512030053737,39,38
Romeo,6.3,19.42839162865198,187.3864940624682,36,35
Romeo,6.6,41.43880643308882,122.88541755264649,36,36
Romeo,6.2,21.253420522148183,68.53591900552262,36,36
Romeo,7.4,26.89505514391129,150.56073068745752,34,34
Juliet,8.4,96.31683180319183,112.60465649149053,31,31
Juliet,6.2,57.48188424396716,98.74910903733802,99,37
Juliet,6.7,26.444774211196474,65.69226690663994,35,34
Juliet,6.4,53.89792953015257,92.47594648424426,37,36
Juliet,6.5,51.90743538067499,105.69948393285392,37,36
Juliet,6.6,51.72989869056141,112.88642512392451,36,36
Juliet,5.7,21.721924404127037,171.08328002234455,38,38
Juliet,7.0,101.80983389643086,157.09657388668577,36,35
Romulus,6.7,23.11851716499651,234.02854429601814,36,35
Romulus,6.1,52.689365326814375,245.85161496675448,37,37
Romulus,8.4,131.28516760693185,179.79421131555625,33,32
Romulus,6.1,92.90771033885063,328.5327478091532,99,38
Romulus,6.3,12.370082650445587,286.1917363903484,99,37
Romulus,5.7,24.765043857949575,470.423247431075,99,99
Remus,5.9,31.232350693305058,195.99198414101699,38,38
Remus,6.8,36.1342575605706,121.24738466568881,36,35
Remus,7.4,21.94489907991697,154.30174406473512,34,34
Remus,7.5,35.8103338433599,120.96225522127054,33,32
Remus,6.5,130.9851985407518,150.4408028839548,35,35
Remus,7.2,140.2940736922576,212.07240867369381,38,37
Remus,7.2,29.28206696507052,168.10932936020788,35,35
Thelma,6.5,36.81878170648406,85.18982737475432,36,35
Thelma,6.7,25.934015157478317,178.19201156983408,36,35
Thelma,7.0,64.00722537897772,208.5544590576585,38,37
Thelma,6.1,67.45180262511226,72.59899345130371,37,37
Thelma,6.2,42.54255078947857,163.40329539805126,37,37
Louise,5.8,101.7921289193365,238.44367629625737,99,39
Louise,6.1,31.809096497871277,98.08739383254346,35,34
Louise,6.0,34.88376325789367,87.32711230964449,37,37
Louise,8.3,46.19475844809503,147.26432048885204,30,30
Louise,6.4,21.83668510843504,132.30610346958971,36,36
Louise,8.3,97.70104776206438,112.99061479887024,31,31
Louise,6.4,5.990245296729222,254.11103341535667,37,37
m12b,6.1,56.65974198620463,119.6869015923696,38,37
m12b,6.9,46.93316630006677,152.09326816572977,36,36
m12b,6.8,43.60779157458619,254.23087334526568,36,36
m12b,7.3,42.58479818057238,297.25240828507276,36,32
m12b,7.8,90.0981146349039,234.43059583811578,35,34
m12c,6.1,50.40031962111065,191.73316873371922,38,38
m12c,6.9,20.70220044926239,134.4757053061897,36,36
m12c,6.4,38.845508155096105,80.03487400606272,37,37
m12c,5.9,38.40720688494672,118.95044318192726,99,99
m12c,6.0,26.82190813509574,101.72926990065783,37,37
m12f,8.3,57.59913018764811,204.4575623037073,33,33
m12f,6.9,78.42688800833616,201.91792371959,37,37
m12f,6.9,89.0613426737267,337.20390431389546,36,35
m12i,7.3,41.57535574050364,98.08614301730549,34,33
m12i,7.0,40.5059906547647,142.41512124878727,35,35
m12i,7.9,33.06070031534856,232.19347825584094,36,35
m12i,6.4,50.61508592647812,185.5911254697296,99,39
m12i,nan,,,32,32
m12i,7.4,55.54756587287865,162.5751793934758,35,34
m12m,6.3,22.45073340125792,143.39906569297227,36,36
m12m,7.8,82.81979875451943,134.88152089801244,34,34
m12m,8.4,48.97714949181552,116.44674997863653,30,30
m12m,7.3,56.33537419997351,183.1676237948719,35,34
m12m,7.2,59.340577725153544,290.2471156718612,39,38
m12r,6.2,48.47339569185833,134.66604292358596,39,38
m12w,6.3,10.308518594054753,112.66539566150414,36,35
m12w,8.6,58.670052287107346,129.40869452019143,30,30
m12w,5.9,79.16513114013443,216.44435676289305,99,39
Romeo,6.3,30.800016680490707,119.14306181791808,35,35
Romeo,5.8,30.226857973760048,68.44421896363872,36,35
Romeo,5.5,15.749071463652905,74.89047204424837,38,37
Juliet,6.3,20.0107215270735,49.73034152211671,36,36
Juliet,5.8,12.338995684237636,120.45519097456099,37,37
Juliet,5.6,23.59817384942903,67.98257263574693,37,36
Romulus,8.8,43.462335206360876,182.21220069171267,30,30
Romulus,7.8,41.785146702143905,142.4845283481185,30,30
Romulus,6.9,20.361849787823463,238.29639355552519,30,30
Romulus,6.2,31.632108728438965,170.61383170497464,36,35
Romulus,5.8,29.512458557517327,113.78454933849652,38,35
Romulus,5.7,18.305904252320058,82.50079776498572,37,37
Romulus,5.6,31.727398613497527,112.25622504996068,35,35
Remus,6.2,31.205269750836393,178.58407859932805,33,32
Remus,5.6,30.317294689727,116.23626984433022,37,36
Thelma,8.7,45.02524412709988,160.38839235247562,30,30
Thelma,8.1,13.675101656680988,115.16570988537164,30,30
Thelma,7.6,25.805249081183067,163.85043887006495,31,31
Thelma,7.3,10.087526785326073,265.2834463620914,30,30
Thelma,5.7,16.3819416437425,140.5033608001814,38,37
Louise,6.7,22.475337280904878,90.19591058784145,32,31
Louise,6.6,34.55772588038333,88.02887512488223,34,34
Louise,6.0,13.203235521664798,94.75542763625923,35,35
m12b,8.0,24.542278739743658,152.19557484714994,30,30
m12b,6.4,32.05495460679861,71.79998080184382,35,35
m12c,8.7,33.11244095052225,131.32321274091512,30,30
m12c,6.1,23.399509086627297,88.62666149912754,35,35
m12c,6.0,12.082851839090809,73.38923541132442,37,36
m12f,7.5,37.66120528351458,163.17465520776506,31,31
m12f,7.5,45.26760553755009,271.3802608653261,33,32
m12f,7.4,31.006097152822193,168.18084671648177,35,35
m12i,8.6,15.80793139919579,60.9995478423692,30,30
m12i,7.4,6.037932960704284,186.9661342250575,32,31
m12i,7.0,24.668050955484198,49.34762536944053,34,34
m12i,5.9,21.75157795010871,107.00799388189122,37,37
m12m,7.5,65.85740771165565,201.34532762184162,33,33
m12m,6.3,14.874733315925143,158.57816257026286,36,35
m12r,7.4,104.47800656906833,114.90570695277621,32,32
m12w,7.2,35.531076674300145,79.4455296052418,35,35
m12w,6.0,9.103849540735641,104.37920903961951,36,36

